Studying the Impact of Mood on Identifying Smartphone Users

This paper explores the identification of smartphone users when certain samples collected while the subject felt happy, upset or stressed were absent or present. We employ data from 19 subjects using the StudentLife dataset, a dataset collected by researchers at Dartmouth College that was originally collected to correlate behaviors characterized by smartphone usage patterns with changes in stress and academic performance. Although many previous works on behavioral biometrics have implied that mood is a source of intra-person variation which may impact biometric performance, our results contradict this assumption. Our findings show that performance worsens when removing samples that were generated when subjects may be happy, upset, or stressed. Thus, there is no indication that mood negatively impacts performance. However, we do find that changes existing in smartphone usage patterns may correlate with mood, including changes in locking, audio, location, calling, homescreen, and e-mail habits. Thus, we show that while mood is a source of intra-person variation, it may be an inaccurate assumption that biometric systems (particularly, mobile biometrics) are likely influenced by mood.

==> README.txt <==

To make a sample BTAS 2018 paper, copy the contents of this directory
somewhere, and type

 latex submission_btas2018_template

or 

 pdflatex submission_btas2018_template

To build your submission, copy submission_btas2018_template.tex to a new file with 
a more appropriate name, e.g. btas2018_my_paper.tex, and proceed. 



